Optimizing Information Loss Towards Robust Neural Networks

Neural Networks (NNs) are vulnerable to adversarial examples. Such inputs differ only slightly from their benign counterparts yet provoke misclassifications of the attacked NNs. The required perturbations to craft the examples are often negligible and even human imperceptible. To protect deep learning-based systems from such attacks, several countermeasures have been proposed with adversarial training still being considered the most effective. Here, NNs are iteratively retrained using adversarial examples forming a computational expensive and time consuming process often leading to a performance decrease. To overcome the downsides of adversarial training while still providing a high level of security, we present a new training approach we call \textit{entropic retraining}. Based on an information-theoretic-inspired analysis, entropic retraining mimics the effects of adversarial training without the need of the laborious generation of adversarial examples. We empirically show that entropic retraining leads to a significant increase in NNs' security and robustness while only relying on the given original data. With our prototype implementation we validate and show the effectiveness of our approach for various NN architectures and data sets.

==> data/MNIST_00_lenet_5_LinfFastGradientAttack_DLA_results.csv <==
,Num Advs,benign_acc,noise_success,adv_success,B_DLA_ET_mean,B_DLA_ET_std,CAI_DLA_ET_mean,CAI_DLA_ET_std,CAP_DLA_ET_mean,CAP_DLA_ET_std,B_DLA_NE_mean,B_DLA_NE_std,CAI_DLA_NE_mean,CAI_DLA_NE_std,CAP_DLA_NE_mean,CAP_DLA_NE_std
0,0,0.9905,0.00545179202423,0.795553750888235,0.205968246281948,0.050253387545396,0.360610595761466,0.015065679756391,0.33884531438267,0.015990627843646,0.01349590405488,0.01280867938108,0.013778210536845,0.012584267080649,0.013679851351618,0.012689327184091
1,5,0.9811,0.013760065232902,0.828958247209591,0.220092065362303,0.048750411829012,0.243491432389791,0.043387626011072,0.346697867325366,0.017910410053158,0.012782014084151,0.012597346239674,0.012802711513807,0.012705583053956,0.012925560779747,0.012533620339791
2,10,0.9796,0.022049816251531,0.865553235908142,0.224624896438074,0.051501705680059,0.258013696600827,0.046175031082724,0.356188356995492,0.020518081688736,0.012619885142711,0.012471968811471,0.012431122890885,0.012281975320427,0.012758756253269,0.012295887695206
3,15,0.9793,0.022362912284285,0.826822644662628,0.233258686379423,0.05070014724183,0.274135957424764,0.043471837194825,0.366290778298159,0.022044290072994,0.012456898136833,0.012210982588524,0.012182839024596,0.011859980509338,0.012576673186701,0.011974935993936
4,20,0.9767,0.029282277055391,0.821537812467039,0.23496333675817,0.052524272073553,0.280724141929074,0.046238498057129,0.369247688718129,0.02424283535788,0.012456824133345,0.012201486844267,0.012119769353103,0.011798763727651,0.01252793478533,0.011945933304967
5,25,0.9785,0.023709759836485,0.810426044174605,0.243234531740493,0.049575165179351,0.290299686282817,0.045974245713206,0.375439693497772,0.025346241156868,0.012446075934384,0.012079053902437,0.012120773436446,0.01164966145119,0.01252303220549,0.011821395565853
6,30,0.9744,0.039203612479475,0.772484511856441,0.259167649063803,0.043608222294988,0.30101512608209,0.046562288539004,0.390084761252577,0.02919769065167,0.012326864411681,0.011763941697434,0.012097004951122,0.01150546722416,0.012374792623779,0.011441182245351
7,35,0.9739,0.035732621419037,0.805452028537962,0.252465742332993,0.050866797553561,0.306856771911948,0.050973493771603,0.388130154194189,0.03202225368086,0.012248300578249,0.011804472882485,0.011826420654955,0.01125589623551,0.012278735314917,0.011447043175853
8,40,0.9752,0.032608695652174,0.794148823404706,0.25120433218946,0.052784932380088,0.307183221771167,0.052446480452645,0.388020902619774,0.030850960245428,0.012253990395379,0.011819431769515,0.011779105877448,0.011222844758065,0.012284768397306,0.01149443943537
9,45,0.9765,0.036456733230927,0.74184291635668,0.260918915759722,0.052764664684844,0.308237717000861,0.050634176058899,0.393937819891175,0.034086909302611,0.01207561093253,0.011678984923648,0.011726798807256,0.011340551685674,0.012146772003988,0.01136676030537
10,50,0.9775,0.033759590792839,0.69073583906829,0.262523804475664,0.052398956461837,0.318812538294342,0.051674022976994,0.396440534773564,0.032624343065363,0.012136151838244,0.011574858710872,0.011728184220077,0.011015866583527,0.012268684831614,0.011272917686909
11,55,0.979,0.019713993871297,0.527352297592998,0.26007206189554,0.051347987436339,0.313412653702322,0.050097613944741,0.394892784630337,0.0295438985936,0.01206960454415,0.011611562517362,0.011673813928101,0.011074892089845,0.012124620814075,0.011358941619926
12,60,0.9752,0.038453650533224,0.673456329316412,0.268496831115211,0.049642594523929,0.326759927722613,0.053914264416963,0.403348333565119,0.032189464354724,0.012022266248759,0.01138761959546,0.011536469013428,0.0107216893912,0.012080779635007,0.011053287820713
13,65,0.9785,0.030454777721002,0.533993886370823,0.270103630153105,0.050399990375263,0.326915097689778,0.052551451989959,0.406501717171715,0.032718443902738,0.011998953055389,0.011364609150526,0.011596675679728,0.010780150425126,0.012095991955384,0.01107285092743
14,70,0.9774,0.024861878453039,0.483999580316861,0.284431855342833,0.048170090005751,0.338270933149414,0.053094771135361,0.418202219992578,0.03499721303515,0.011850780825956,0.011089109211856,0.011493199971038,0.010584140922533,0.011929426431934,0.010829286340239
15,75,0.9739,0.026799466064278,0.449989449250897,0.281055720010967,0.047008738277136,0.324726984495295,0.05166314235594,0.415717904117714,0.033873302085375,0.011942962030426,0.011199165704134,0.011713265856841,0.010941460726046,0.011983875965794,0.01094825292557
16,80,0.9805,0.030188679245283,0.401829845409612,0.27962313999518,0.049028050583089,0.336407165030486,0.051705061863055,0.414459503057556,0.032348347228964,0.01186027564272,0.011122132080496,0.011502018682925,0.010587275858921,0.012003170107615,0.010852257453488
17,85,0.9784,0.029129190515127,0.295925886935467,0.282262662134744,0.047326988711854,0.325828411493468,0.05251288306489,0.416818953435244,0.030750972481244,0.011959972685312,0.011174255590862,0.011742379696722,0.010889829233726,0.012085960337522,0.010921283377853
18,90,0.9729,0.048823106177408,0.498487140695915,0.281695667677926,0.053030630144041,0.338810142602546,0.05528334947298,0.422919679783013,0.03591848175099,0.011699976039858,0.011033870414175,0.011275919718622,0.010580293211787,0.011740421231548,0.010670847999906
19,95,0.9791,0.028291287917475,0.314694134959008,0.281048909860641,0.04819694091966,0.324333960844003,0.051426509136046,0.418452924291463,0.033969639250386,0.011817295202967,0.01108323866572,0.011576395193262,0.010796882392697,0.011894397521086,0.010833113677369
20,100,0.9792,0.029820261437909,0.279052631578947,0.296820203465378,0.044594411467411,0.339017789856064,0.054196744182039,0.433738273054887,0.035299092024766,0.011720587878561,0.010801622889585,0.011533872948564,0.010577619598728,0.011787362883402,0.010514235071875
21,105,0.9783,0.026781150976183,0.213527990757273,0.289944041957256,0.048363275990996,0.328968227650978,0.052641676272739,0.431446042284343,0.034802814993859,0.011662735867359,0.010899455133151,0.011438888357283,0.01071692119938,0.011731713026256,0.010624929033225
22,110,0.9776,0.038972995090016,0.271101649813731,0.295728110773644,0.049314761897707,0.338692935860105,0.05355475320877,0.434870498487556,0.036391437242885,0.011671502850861,0.010751776953514,0.011460800632573,0.010525860918005,0.011764554373685,0.010454210091559
23,115,0.9794,0.026648968756382,0.162593097660757,0.29583853331579,0.051076833220036,0.333067592750497,0.054683851457966,0.434958473548362,0.036516095431161,0.011616182577301,0.010750809735012,0.011469665300601,0.010596630269504,0.011788013865002,0.010503786714919
24,120,0.9797,0.023680718587323,0.111970726607423,0.292008688199579,0.048526176270943,0.327256138616997,0.05316625018837,0.429814360834081,0.033679117974076,0.011721606338082,0.01081576696586,0.011625516002844,0.010721631105533,0.011827211440803,0.01061283371342
25,125,0.9752,0.036300246103363,0.247925090444775,0.295824203419583,0.050510988128754,0.340432340213669,0.055399669550148,0.436101914614275,0.037361757283845,0.011614318538756,0.010694986057807,0.011360164612482,0.01042024341372,0.011693060743398,0.010436388298141
26,130,0.9788,0.025950143032285,0.142542479546885,0.304248004158651,0.047517070344481,0.339925924924399,0.054495316528661,0.443667556401697,0.037084117500844,0.011591165188667,0.010542776971757,0.0114412334824,0.010386675252778,0.0116732322583,0.010335941738806
27,135,0.9784,0.037510220768602,0.173197408941276,0.294531182575802,0.057404361538869,0.332429847178927,0.05415949289732,0.436536978931866,0.038449668141143,0.011571825595779,0.010647096025175,0.01140416655256,0.010471980715267,0.011772086944463,0.010400206425348
28,140,0.9795,0.026952526799388,0.108593012275732,0.310392486135905,0.051739603506335,0.336960553950158,0.050175848268584,0.44875715221513,0.039380225660688,0.011511787910134,0.010548294382099,0.011501321497039,0.01064658667018,0.011656499793099,0.010348923044992
29,145,0.9801,0.030098969492909,0.089101620029455,0.302207110804357,0.053659212279765,0.335511997430074,0.053529642876639,0.441405221711807,0.039031077577652,0.011594897073306,0.010670081594051,0.01150679305701,0.010621630297645,0.011788367657032,0.010460654954032
30,150,0.9792,0.03421160130719,0.110182933276938,0.318185485403015,0.048711405897732,0.340395810360905,0.051330458228375,0.453374523805336,0.037828134093937,0.011446262208824,0.010297711199588,0.011505468668925,0.010489706015858,0.011633677152673,0.010125999466295
31,155,0.9786,0.020028612303291,0.053806047966632,0.304582059878447,0.051015952710927,0.332317344341035,0.054069102327594,0.443067610659869,0.036268267224859,0.011577105764389,0.010582790801842,0.011561646510751,0.010606672237421,0.011721676117431,0.010438278142729
32,160,0.9801,0.022038567493113,0.045174752217006,0.309975227047924,0.054624535947317,0.337893333107833,0.050719364947242,0.442841680755477,0.038045430347748,0.011627464417599,0.010599751910643,0.011599691911587,0.010574463689993,0.011827047214279,0.010504564701971
33,165,0.977,0.032036847492324,0.07888336681823,0.313453134769957,0.052692147493052,0.344166152438913,0.056674178279819,0.450777314440677,0.038359738612217,0.011432587833574,0.010330306627249,0.011367494329124,0.010292204654755,0.011652619487492,0.010213139461697
34,170,0.9778,0.028533442421763,0.072639225181598,0.313176283925216,0.053268732744458,0.336722359622734,0.052364670123417,0.453934853960515,0.040344934955016,0.011313778060898,0.010354755782761,0.011334510572134,0.010498253790415,0.011500848396953,0.010203524947327
35,175,0.9779,0.0331322221086,0.087784241142253,0.317673039046499,0.052212496148066,0.351558706272079,0.05389789385594,0.455497449790344,0.039942842366302,0.011429181157905,0.010282709710167,0.011347809959809,0.010239244807407,0.011602586266928,0.010136343482392
36,180,0.9774,0.030386740331492,0.0701698849847,0.314665732271049,0.052437395012372,0.339720446441151,0.054193335125764,0.447512247098888,0.038295109517993,0.011525104433772,0.01035308736903,0.011555157248703,0.010454081168391,0.011701652863099,0.010272301199426
37,185,0.9792,0.030330882352941,0.06129541864139,0.317950740156656,0.054703990139406,0.344413448679254,0.055325103560009,0.456868405077583,0.039275307084926,0.011347217612763,0.010258171110425,0.011360519808818,0.010359613304337,0.011562295212402,0.010116124518465
38,190,0.9779,0.026383065753145,0.048734376641109,0.320764234353756,0.055035093299067,0.343035022356534,0.053153454743528,0.457190141008405,0.04176514351758,0.011385654272497,0.010296325969023,0.011414513663661,0.010401499810257,0.011568229442705,0.010176075330563
39,195,0.9768,0.04033579033579,0.053125666737785,0.31977748306606,0.056434680288535,0.348661374888472,0.054564739859986,0.451901638603594,0.040486098762757,0.011472527409273,0.010341968654767,0.0114524125584,0.010334002073775,0.011756872641854,0.010266034354985
40,200,0.9773,0.028957331423309,0.029504741833509,0.307304248821979,0.057272316033017,0.335544908594112,0.056790975692936,0.445731211073545,0.040725013429433,0.011491149326113,0.010504377379102,0.011501378873696,0.010535082455735,0.011767311002508,0.010401745077931


==> data/MNIST_00_lenet_5_LinfFastGradientAttack_LinfPGD_results.csv <==
,Num Advs,benign_acc,noise_success,adv_success,B_DLA_ET_mean,B_DLA_ET_std,CAI_DLA_ET_mean,CAI_DLA_ET_std,CAP_DLA_ET_mean,CAP_DLA_ET_std,DLA_ET_success,B_DLA_NE_mean,B_DLA_NE_std,CAI_DLA_NE_mean,CAI_DLA_NE_std,CAP_DLA_NE_mean,CAP_DLA_NE_std
0,0,0.9905,0.00545179202423,0.795553750888235,0.205968246281948,0.050253387545396,0.360610595761466,0.015065679756391,0.33884531438267,0.015990627843646,0.886053336735996,0.01349590405488,0.01280867938108,0.013778210536845,0.012584267080649,0.013679851351618,0.012689327184091
1,5,0.944,0.011334745762712,0.705025179470695,0.234546132689189,0.052147370594093,0.291834265663993,0.045090647623595,0.362076003443817,0.023515577432358,0.00273556231003,0.012849787677857,0.01191764681432,0.012931342491646,0.01190295800776,0.013036288774375,0.011877686410425
2,10,0.9604,0.006976259891712,0.602076124567474,0.236846757817756,0.046179361446888,0.295158742998241,0.037945899011691,0.369688655112094,0.016860924235552,0.000522466039707,0.0127807071927,0.011792257741387,0.01279249051064,0.011681409922706,0.012944682366255,0.011725511691136
3,15,0.9572,0.006372753865441,0.451056671222795,0.254198422782865,0.04824515261832,0.310438371165133,0.043128783542648,0.383057506466325,0.022611869146269,0.001165501165501,0.012713859364697,0.011378976641082,0.012761829485068,0.011298090185999,0.012881496707621,0.01131701725682
4,20,0.969,0.004643962848297,0.359253499222395,0.26074396376019,0.044445115281329,0.312486929619246,0.040761571394795,0.386186695816443,0.019085967684815,0.001443001443001,0.01269161122386,0.01133919315794,0.012758406272928,0.011303934803003,0.01285818951706,0.011292757867373
5,25,0.9758,0.005328960852634,0.349371522769421,0.277685090274845,0.041917842329307,0.324495253348183,0.038528603490395,0.404688477310269,0.021021131979396,0.002654084340902,0.012495929141615,0.010797359633384,0.012597907147425,0.010816430516414,0.012673611819908,0.010752622862018
6,30,0.979,0.004392236976507,0.243664717348928,0.276960391482016,0.044478162424722,0.323956015049067,0.041236923122846,0.402906264269262,0.022892511784992,0.002526315789474,0.012349719737093,0.010804361243466,0.012401562120551,0.010773833444975,0.012516606472708,0.01076518591331
7,35,0.968,0.004648760330579,0.29704203425013,0.298244210397268,0.043994241290698,0.344645908043819,0.043363832174136,0.427925683524517,0.019418866533481,0.00104821802935,0.012162689463541,0.010318949618322,0.012214273441969,0.010293923607852,0.012330664655656,0.010267618130997
8,40,0.9778,0.003681734506034,0.262677068363786,0.312181485642249,0.041352870582741,0.359452063704711,0.040783765948643,0.437448187349017,0.019533841949299,0.005861664712778,0.011984983983285,0.010069106570865,0.01196031642796,0.009904605046569,0.012132961639612,0.009999485975268
9,45,0.9721,0.005349243904948,0.259282242217396,0.309206981483406,0.046548023468299,0.35538256567111,0.042622116711199,0.43677274251135,0.021951328727711,0.002393298763462,0.012139310279823,0.010205632856951,0.012184724959483,0.01015592887399,0.01230667491939,0.010158190184036
10,50,0.9746,0.003591216909501,0.209762125424776,0.315140042986189,0.04511600962096,0.358599618404374,0.044264350216512,0.438102677607655,0.022891674143028,0.003436426116838,0.011974217490311,0.010035021850861,0.012003057819816,0.009973881490171,0.01213280285117,0.009986348568176
11,55,0.9755,0.004613018964634,0.198455200823893,0.333215279269496,0.048794819630528,0.379554526059461,0.043926066029995,0.461193882647522,0.026431073336144,0.002075765438505,0.011841042561643,0.009683098864789,0.011872506638646,0.009608061615423,0.012002907377073,0.009625558676079
12,60,0.9804,0.003161974704202,0.166274429550803,0.328551441884303,0.04424392715951,0.373901965822492,0.041013023285845,0.451661427655063,0.021288293536139,0.004923076923077,0.01192893059207,0.009825560772227,0.011942650689314,0.009738018315002,0.012080885941037,0.009766308391065
13,65,0.9748,0.005026672137874,0.195071656871843,0.350315743668567,0.045045711313066,0.396689465221629,0.039685261066126,0.476028245899908,0.023555871979908,0.004228329809725,0.011671014382921,0.009311739093722,0.011669738741334,0.009189774312002,0.0118199102048,0.009241833025655
14,70,0.9783,0.003884289072882,0.161005643919959,0.345248744926915,0.042333085554411,0.391779934047708,0.040388858241817,0.469393777997075,0.021574962459438,0.007010834926705,0.011690698006971,0.009441717651013,0.011712701571681,0.009364914284132,0.011840660921876,0.009378328824129
15,75,0.9802,0.00387675984493,0.151577222449816,0.355853973933168,0.04551124879969,0.40348698561256,0.041797349476792,0.483212255913779,0.025573027356875,0.008108108108108,0.01151888046664,0.00908389737322,0.011486678697612,0.008913060581917,0.011666570984577,0.009009887107833
16,80,0.9796,0.002858309514087,0.119062244062244,0.352215541666928,0.049372077977518,0.396950501157411,0.046716832933722,0.47552067207596,0.026400313681896,0.00859845227859,0.011690457610387,0.009439599307835,0.011702586224026,0.009354060108537,0.011831366053733,0.009364565280326
17,85,0.9807,0.003976751300092,0.149365274365274,0.376787977530045,0.050052671377064,0.419927219038179,0.043839965101357,0.504299471021854,0.030456937754464,0.009595613433859,0.01127077268052,0.008722129027403,0.011303451260002,0.008653605609498,0.011424358288773,0.00865426987258
18,90,0.9805,0.003059663437022,0.10537084398977,0.361946916497531,0.046017641228773,0.405813579040162,0.042431573175785,0.488851726699967,0.024896168005467,0.003883495145631,0.011471002996751,0.009087555313582,0.011463540430052,0.008977389271628,0.011609169120338,0.009003835048734
19,95,0.9804,0.003569971440228,0.19234312621558,0.384777789966766,0.045541497173508,0.436193063432596,0.045223297553223,0.511859369424779,0.029002089983236,0.026609898882384,0.01101460153072,0.008383454817569,0.010919763128049,0.0081340978485,0.011150100957529,0.008289552114972
20,100,0.9739,0.003491118184619,0.127666151468315,0.342068741138207,0.04424698442899,0.395452137459634,0.043153255399748,0.467642266569178,0.029718849505019,0.005649717514124,0.011929749625871,0.009834822448753,0.011799357952944,0.009507950832743,0.012047545532526,0.009716508031479
21,105,0.9774,0.003376304481277,0.177291859152038,0.41853045662872,0.04774484202874,0.465102502524444,0.045857537165569,0.545623908150195,0.034759161980271,0.023740590619572,0.0105864993138,0.007771860458082,0.010517210374875,0.007601810603248,0.010730459059069,0.007685164035815
22,110,0.9784,0.003270645952576,0.126025430680886,0.358268772143757,0.045769713984836,0.41502266964995,0.045269459819205,0.487700175341099,0.031147587360506,0.024410089503662,0.01169840787685,0.00947561594205,0.01152876709022,0.009096252228727,0.011809064767224,0.009333830173471
23,115,0.9793,0.00296129888696,0.171241294551413,0.429971412557571,0.053539508855771,0.482765446826357,0.051598488211273,0.556355685270656,0.036820008943124,0.04366028708134,0.010544558853548,0.007694075884225,0.010426026286332,0.007448485119198,0.010682934014549,0.007614164196365
24,120,0.9815,0.003260315843097,0.11836859858939,0.359295152835484,0.041388814979103,0.406290741208569,0.040520284683238,0.481156378697678,0.027213044039699,0.001727115716753,0.011662628892696,0.009375092429019,0.011594177304921,0.009173547909703,0.011794387805625,0.009290727232631
25,125,0.9812,0.003057480635956,0.136884072786751,0.423247814114875,0.059140517414424,0.467729075084968,0.061103325431496,0.548528088292686,0.040980362986462,0.047796863330844,0.010563018516537,0.007747211229884,0.01051145769897,0.007604208131412,0.010702544037975,0.007671486979166
26,130,0.9774,0.003990178023327,0.154699537750385,0.341936484072516,0.047967717462423,0.392409759304189,0.052295459040165,0.462006553326221,0.035216021200879,0.02456839309429,0.011927640152341,0.009904217477792,0.011757462332845,0.009532033222238,0.012063972890133,0.009827881502548
27,135,0.9835,0.002541942043721,0.144546381243629,0.457250578915571,0.055800017563228,0.507896443456261,0.054607889435599,0.585876844641712,0.039129458223352,0.057827926657264,0.010084714618024,0.007080102101744,0.009953601051671,0.006831695483771,0.010228767255076,0.007003875695358
28,140,0.9781,0.003987322359677,0.119072059125436,0.382220060293898,0.048547014649487,0.426114804712422,0.047657303410011,0.504563897598553,0.033171274116902,0.012068965517241,0.011358930175479,0.00886124695026,0.011328688731474,0.00872486749417,0.011497573325261,0.008787058594985
29,145,0.982,0.002953156822811,0.138596670411603,0.440602162120493,0.053704557965876,0.485470466857735,0.052713296612695,0.566725560885653,0.034001753996822,0.034635224760501,0.010226571620218,0.007200839567527,0.010167170026037,0.007034917267271,0.010371645606359,0.007132023151864
30,150,0.9783,0.003679852805888,0.12280701754386,0.3732472098319,0.048696086021793,0.422720254399438,0.047531334545269,0.500313797988987,0.032725063768315,0.015873015873016,0.01134103653567,0.008882169721305,0.011239236526575,0.008622855092559,0.011473371903641,0.008783076709089
31,155,0.982,0.0020366598778,0.150612244897959,0.479807955866584,0.057820476945978,0.534501944592513,0.057251001858469,0.60717794768717,0.041619528918425,0.077235772357724,0.009846790906202,0.006776779565903,0.00969772762757,0.006548647749611,0.009980228470165,0.006697579785353
32,160,0.9799,0.003367690580672,0.108130247798485,0.410944883054469,0.056255406725902,0.459658776736492,0.054677767801973,0.537418674645357,0.03677819542376,0.026515151515152,0.010846511709064,0.008067562918793,0.010765947346086,0.007852632270691,0.01098176144062,0.007982892685024
33,165,0.983,0.002238046795524,0.165783034257749,0.476622403820083,0.051210784776563,0.519442833998023,0.047516168176825,0.604136977342788,0.033617556433012,0.017220172201722,0.009741087001242,0.006538781684345,0.009696626439878,0.006389725040136,0.00988098308357,0.006464853624918
34,170,0.9763,0.004404383898392,0.152469135802469,0.362308975506638,0.046771070012469,0.416621499997425,0.051133212884085,0.488460832715885,0.033753905185475,0.039811066126856,0.011519230105679,0.009220000097894,0.011337507413713,0.008825190284556,0.011645609933173,0.009109914814894
35,175,0.982,0.002749490835031,0.122332278157868,0.475454768061553,0.060886650874847,0.516856675781443,0.05436141008328,0.60155971514249,0.040939944870157,0.025876460767947,0.009746353503964,0.006614278974375,0.009724606016053,0.006507967187248,0.009888056576951,0.006545582848907
36,180,0.9818,0.004379710735384,0.102813299232737,0.423407799653661,0.053029730137917,0.463805771331543,0.05039306541245,0.547914683301989,0.032867883112752,0.004975124378109,0.01066342726269,0.00771933347174,0.010709991838116,0.007701761224569,0.01079026480541,0.007626121013712
37,185,0.9833,0.002033967253127,0.145826964231122,0.496253522175258,0.057215353675158,0.540953180301305,0.056760612178565,0.621752161590284,0.037875406688115,0.042627533193571,0.009538471075734,0.006335544064123,0.009462310105985,0.006177555383928,0.00967801813957,0.006263036566138
38,190,0.979,0.003575076608784,0.140850845720144,0.383441453528865,0.041326870372209,0.428845346308617,0.040817894772849,0.503727346466594,0.030089666445087,0.010917030567686,0.011208850096556,0.008615492425569,0.011166968608026,0.00844624064645,0.011345936711188,0.008537784533311
39,195,0.9833,0.003254347605004,0.120599938781757,0.493734260760329,0.055092616100083,0.536513566423333,0.053023899466003,0.62082969375875,0.034937272269524,0.031302876480542,0.009521282459051,0.006239490424945,0.009483345889324,0.006123940083807,0.009664284105427,0.006172649582983
40,200,0.976,0.00327868852459,0.115337171052632,0.427667300134085,0.05020927089136,0.473652618484458,0.05122187260445,0.551005798804417,0.033727839532466,0.018716577540107,0.010692041745162,0.007835195431615,0.010639464725638,0.007675093297834,0.010806593155551,0.00772513994026

